Scenario Reduction for Two-Stage Stochastic Mixed-Integer Programs

Two-stage stochastic mixed-integer programs are important tools for decision-making under uncertainty. Representing the uncertainty with many scenarios, however, can make them challenging to solve. Scenario reduction addresses this by finding a distribution supported on fewer scenarios that still yields similar optimal first-stage decisions. In this paper, we revisit the classical scenario reduction theory based on distances between probability distributions and the optimal mass transportation problem. The transportation problem's cost function captures scenario similarity and is central to the effectiveness of scenario reduction. We then review and compare various transportation cost functions from the literature and propose a new one. Using the Forward Selection Algorithm, we prove that our proposed cost function selects the best possible scenario from a given sample on the first draw with respect to the relative approximation error. To reduce the computational cost of evaluating this cost function, we further propose a hybrid algorithm with a scenario pre-selection phase. We assess solution quality and computational complexity on the two-stage stochastic unit commitment problem for small 24-bus and large 300-bus case studies. With only around five scenarios, the proposed cost function approximates the full-distribution optimum to within roughly 2.1% and 0.4% error for the small and large cases, respectively. In contrast, prevalent cost functions often need 25 scenarios or more to achieve that solution quality. The hybrid algorithm achieves similar solution quality while reducing wall-clock time by a factor of 18 and work (per Gurobi solver) by a factor of 66 on the large case study.

==> plots/cost_stack_ow_ieee300.csv <==
method,cluster,reqs,solve,total,reqs_lo,reqs_hi,solve_lo,solve_hi
IDDSR,1,0.0000,44.1731,44.1731,0.0000,0.0000,29.6069,60.8664
IDDSR,2,0.0000,111.8696,111.8696,0.0000,0.0000,68.0460,208.2548
IDDSR,5,0.0000,157.5134,157.5135,0.0000,0.0000,80.6942,267.7462
IDDSR,10,0.0000,442.8853,442.8853,0.0000,0.0000,206.5298,700.0914
IDDSR,15,0.0000,1441.1089,1441.1089,0.0000,0.0000,477.0093,2491.7305
IDDSR,20,0.0000,3079.6614,3079.6614,0.0000,0.0000,1209.1061,4933.9062
IDDSR,25,0.0000,4401.1214,4401.1214,0.0000,0.0000,1604.6153,8186.9182
Morales,1,56.1333,41.0473,97.1806,30.9046,83.0124,24.8299,71.7402
Morales,2,56.1333,106.8426,162.9759,30.9046,83.0124,73.4418,253.1485
Morales,5,56.1333,178.3866,234.5199,30.9046,83.0124,108.1479,288.8679
Morales,10,56.1333,596.2051,652.3385,30.9046,83.0124,313.5829,972.3126
Morales,15,56.1333,1084.2804,1140.4138,30.9046,83.0124,558.4371,2125.9510
Morales,20,56.1333,2259.4420,2315.5754,30.9046,83.0124,1059.9881,5557.8317
Morales,25,56.1333,4474.7418,4530.8751,30.9046,83.0124,1878.1131,7583.3751
Bruninx,1,595.6234,51.8201,647.4435,580.2070,609.0711,30.9463,78.9227
Bruninx,2,595.6234,97.8270,693.4504,580.2070,609.0711,67.2270,119.5650
Bruninx,5,595.6234,147.4481,743.0715,580.2070,609.0711,77.6262,260.4216
Bruninx,10,595.6234,476.2598,1071.8832,580.2070,609.0711,234.9995,759.5234
Bruninx,15,595.6234,1184.5754,1780.1988,580.2070,609.0711,493.3284,2747.1737
Bruninx,20,595.6234,3437.0512,4032.6745,580.2070,609.0711,1198.3446,5054.5231
Bruninx,25,595.6234,4087.0634,4682.6868,580.2070,609.0711,1894.2275,7995.4461
Bertsimas,1,2689.5394,39.4038,2728.9433,2596.0587,2771.5687,26.4562,54.9397
Bertsimas,2,2689.5394,91.5221,2781.0615,2596.0587,2771.5687,59.8751,145.1646
Bertsimas,5,2689.5394,122.6725,2812.2119,2596.0587,2771.5687,70.9547,197.9815
Bertsimas,10,2689.5394,547.4933,3237.0328,2596.0587,2771.5687,215.6504,1286.9095
Bertsimas,15,2689.5394,1164.4699,3854.0094,2596.0587,2771.5687,542.7053,2571.9244
Bertsimas,20,2689.5394,3349.4133,6038.9528,2596.0587,2771.5687,1173.5043,5546.9856
Bertsimas,25,2689.5394,5106.4486,7795.9881,2596.0587,2771.5687,1872.4388,7926.4171
BertsimasUnstable,1,2689.5394,32.1645,2721.7039,2596.0587,2771.5687,18.0654,51.3873
BertsimasUnstable,2,2689.5394,90.5004,2780.0398,2596.0587,2771.5687,66.9503,128.4670
BertsimasUnstable,5,2689.5394,146.3196,2835.8590,2596.0587,2771.5687,76.4563,298.9465
BertsimasUnstable,10,2689.5394,493.7639,3183.3034,2596.0587,2771.5687,189.4621,659.0093
BertsimasUnstable,15,2689.5394,993.8915,3683.4310,2596.0587,2771.5687,505.8834,1418.9395
BertsimasUnstable,20,2689.5394,1789.8405,4479.3799,2596.0587,2771.5687,830.0771,3565.3130
BertsimasUnstable,25,2689.5394,4139.6042,6829.1436,2596.0587,2771.5687,2030.8244,6913.8582
Hybrid-Mo,1,146.1822,19.5904,165.7726,119.2672,179.6716,14.2759,26.6282
Hybrid-Mo,2,146.1822,97.5127,243.6949,119.2672,179.6716,75.1839,123.9196
Hybrid-Mo,5,146.1822,174.3699,320.5521,119.2672,179.6716,115.4434,445.0206
Hybrid-Mo,10,146.1822,517.4626,663.6448,119.2672,179.6716,253.8237,971.4135
Hybrid-Mo,15,146.1822,974.4899,1120.6722,119.2672,179.6716,525.4568,1396.7335
Hybrid-Mo,20,146.1822,2726.4488,2872.6311,119.2672,179.6716,1899.7963,4470.9267
Hybrid-Mo,25,146.1822,4209.1680,4355.3502,119.2672,179.6716,1751.2682,6957.7116


==> plots/rae_boxplot_data_ieee300.csv <==
method,cluster,min,q1,median,q3,max,mean,std,n
Bertsimas,1,26.862367574563084,30.23318102176763,35.27641917189031,38.305356842289136,45.9355644980444,35.5279911919345,6.653500039776382,10
Bertsimas,2,13.269751036701672,15.696283401942662,20.729293498833865,25.151484531811914,32.405899072302105,21.457531024195088,6.639688725932336,10
Bertsimas,5,5.287244671878134,5.686957321811633,7.29630172348144,9.842775070265393,11.226887673534156,7.827292712214174,2.4108368326176524,10
Bertsimas,10,2.38382590466185,2.6569747758696485,3.29278666416728,4.569542501241482,6.98039187730602,3.769358378776674,1.5247213756257718,10
Bertsimas,15,1.9863026249443245,2.069903503318511,2.6561469075611166,3.2491067582379136,3.912157831398765,2.7199737514687947,0.6775300434869557,10
Bertsimas,20,1.1166942081984585,1.5872945045302074,2.6073735321292357,2.972595834184227,3.827527957744816,2.3686260888370008,0.880323922921976,10
Bertsimas,25,1.2836869930266661,1.3973939972370253,1.706790693353065,2.2147779752798797,2.7976625926676726,1.8803812377505378,0.5685521410947745,10
Bruninx,1,13.157927641274908,27.50521311826901,41.77630021940447,51.620433333472356,79.4585351764172,42.25020403909873,19.72967581134014,10
Bruninx,2,2.866296459680758,5.903821376092207,10.157179884170775,14.441117229305553,27.31183496175689,11.37326123035464,7.307994340262215,10
Bruninx,5,2.1450800030576094,3.721299565776417,5.200704550612029,6.422729992942493,10.14294832743056,5.481838468245477,2.716697827119935,10
Bruninx,10,0.9196638385368335,1.293328639226354,1.635337753029082,3.248271284702558,3.9811594119190676,2.183098936689567,1.1760644503495725,10
Bruninx,15,0.2815732490038921,0.7758705293288991,1.7555098106285434,2.1839526758653056,2.698894196581646,1.5480769111008055,0.8346313727636635,10
Bruninx,20,0.4675802900007454,0.7005825142482865,0.9234685497672267,1.6796482704242741,2.6389414423043647,1.1831823996108546,0.723559063891455,10
Bruninx,25,0.23277057462280565,0.5592557503870829,0.9940444780237325,1.4748966989043575,2.2955439817951406,1.098475287603372,0.730423941148156,10
IDDSR,1,28.215553579115053,39.26196345128223,58.46145358682505,78.52433431364446,105.41714491866746,61.70738024749087,26.708137195673995,10
IDDSR,2,22.93626356077272,29.44495438008982,35.0082634751484,49.015041015108466,63.76059399805971,39.10924528469485,14.063526050415112,10
IDDSR,5,4.318528927503055,9.738468421716231,13.376188686873922,16.792072890725258,18.90916935333072,12.823823562947354,4.7557986971494755,10
IDDSR,10,2.019317318426215,3.300377125726996,4.883344587869005,7.395305992403307,11.770681819616085,5.5843842137536255,2.998549570270942,10
IDDSR,15,3.230114186639399,3.5831302305721815,4.295513673386192,7.316763419911893,7.7445413568562245,5.226148612707253,1.9803545831317626,10
IDDSR,20,1.80237179047494,3.3593982660092383,4.386803486844551,5.208850546458313,7.550071880903593,4.33993891528153,1.696673937815191,10
IDDSR,25,2.090884359889645,3.2593637674355582,3.8578291647711724,4.6622703424175285,6.623055979365608,3.969085039973687,1.4062533684196017,10
Morales,1,23.098298379867718,30.741914052512094,38.08997343767089,67.96140479008041,78.13794288632741,48.03006424236099,21.505739190854158,10
Morales,2,7.3288119622703265,9.069619611829271,10.397538910953774,11.482341694376515,22.860982832780905,11.21944988828238,4.3258702624015815,10
Morales,5,1.6052688460769087,3.0041513717728203,3.9149056369809507,4.302771760496097,4.945983437458559,3.648701177601658,1.0363873447259386,10
Morales,10,0.8254473861263081,1.0263368554791379,1.1143494711457649,1.3762594423051455,3.0018091841091983,1.3675281623549704,0.6343371717513683,10
Morales,15,0.44313546808461923,0.5623825406361928,0.7460458396417147,0.9062973468876895,1.285001978847225,0.7902192711509443,0.2767565477612487,10
Morales,20,0.26322053435762727,0.5565582574113486,0.78425675473963,1.019524868988227,1.1703678967921918,0.7748110357221212,0.29615326460636915,10
Morales,25,0.11312098147795677,0.27393075918951576,0.5676734853548173,0.7932730287840705,1.0126991268023566,0.5590039592801165,0.33304759808356904,10
BertsimasUnstable,1,1.6092480588574034,1.7943467187108704,2.161696477998678,2.719262776791307,4.168427990769964,2.405571010064807,0.8645311079289885,10
BertsimasUnstable,2,0.5635448273728809,0.7329332831462461,0.9291347627929641,1.3813913219982463,2.193549296625054,1.0762107343671594,0.5083307642334217,10
BertsimasUnstable,5,0.10741174493927261,0.24110648806228638,0.44219654910076556,0.5370250420536447,0.7171312666487029,0.41339979066864674,0.19749923609886183,10
BertsimasUnstable,10,0.011394310966612156,0.17290254834811222,0.2680374171569034,0.948701217725283,1.5552764556754513,0.5321351560283796,0.5625972791991812,10
BertsimasUnstable,15,0.01850878180470097,0.11589827812193114,0.1848020813140841,0.2997859552867664,0.5607176601365846,0.2183962333636646,0.15433702173883607,10
BertsimasUnstable,20,0.0001843576301539818,0.03994003944258473,0.1953376064701251,0.2691733620844675,1.303683485908546,0.2625207825776857,0.3823084511949011,10
BertsimasUnstable,25,0.0,0.0419303257863599,0.12303076582221456,0.22185992913963104,0.28461022735183306,0.1331302809217651,0.11172656669546992,10
Hybrid-Mo,1,1.7858751525459895,2.0088867479887647,2.384703603697865,2.910321999313403,4.450424430552553,2.5860588829004967,0.8331295248103916,10
Hybrid-Mo,2,0.5211282227741506,0.7322106336031622,1.047524391539439,1.1891823392425325,1.969673185143334,1.066317254239082,0.43298054362588984,10
Hybrid-Mo,5,0.29672886587761965,0.4235166632762793,0.51421844016369,0.5424643782983387,1.746759011331576,0.6056055119381571,0.4115755307468085,10
Hybrid-Mo,10,0.11065828947512237,0.2984219292879524,0.3140794711230831,0.4570055868953886,1.3667746640455924,0.434389738438128,0.34624447782413914,10
Hybrid-Mo,15,0.0561073657135973,0.16631534642874957,0.18678999625976386,0.30641268296755264,1.0969190803845443,0.30506237860896085,0.30929926954812886,10
Hybrid-Mo,20,0.0,0.08272249638173347,0.12749652357727342,0.17298566969944976,0.4172965620940889,0.15451910786199732,0.1254814972269211,10
Hybrid-Mo,25,0.0,0.04306941229912217,0.153981895351331,0.22061731084371228,0.9808825166557871,0.22372139014200174,0.293083476062191,10
Hybrid-IDD,1,1.6979459533042272,3.4897358666867433,5.6025604595530325,7.025795074922685,15.769100771903949,6.00345285750123,4.052297053510476,10
Hybrid-IDD,2,0.46270696818014845,1.8901673731788344,3.146235287702585,4.053247427973826,4.5996903224157855,2.908626584373555,1.3737878622438964,10
Hybrid-IDD,5,0.17256656121826994,0.4822389492124646,1.2414457838766833,1.4316908266707749,2.8746355732649445,1.1563062319094621,0.8463864133193054,10
Hybrid-IDD,10,0.07201983195694356,0.4982908980303055,0.8835181794186548,0.9593611747351578,1.7102429219700754,0.8087749771636201,0.4961318880380263,10
Hybrid-IDD,15,0.04626768769196601,0.43056834022082663,0.8052951908989958,1.1064078555790247,1.7805566870542409,0.824309916330759,0.5373638392572289,10
Hybrid-IDD,20,0.02595166870663623,0.6991642640592942,0.8464096929777768,1.0329595114640473,1.2845570439792033,0.8033361762559205,0.3956522943536487,10
Hybrid-IDD,25,0.025103769216861818,0.5957673636062577,0.7050837255706905,0.9989649926894542,2.2622657473166092,0.8750112117840594,0.6478179894772806,10


==> plots/rae_boxplot_data_paper.csv <==
method,cluster,min,q1,median,q3,max,mean,std,n
Bertsimas,1,62.81923133472207,149.31218468658759,193.15332771529836,229.12663314616265,304.8240320803569,189.39207080346736,55.38583843291823,50
Bertsimas,2,28.09089521020117,68.86598133854812,90.33565335904169,138.38460260017825,170.47521318091495,98.28292181606535,39.20334295760677,50
Bertsimas,5,7.40514764469235,24.998081353510145,31.735586105988855,44.78334133722662,79.29101384216645,34.819492396670356,15.578580590648716,50
Bertsimas,10,6.483810318141407,10.628351983278659,15.240163352714033,23.692603380845558,40.54621863916775,17.78679863810153,8.475158709259707,50
Bertsimas,25,0.4527245427356646,2.5425033578522984,3.7974634215448226,5.767231411913357,9.74769744499136,4.132750690040065,2.3673196069977185,50
Bertsimas,50,0.0005964564656476141,0.22271120294613958,0.5343550298199731,0.9703219618649925,3.5528338466713034,0.6721685566569943,0.6411300704948708,50
Bruninx,1,129.123720548368,206.5095707332244,246.61309728470354,308.1734098342096,471.8142085288103,258.9038120219034,76.70394648704564,50
Bruninx,2,7.597657214499544,60.78963682272909,95.06896079760568,136.59390249482647,278.30776133285815,103.49508363685256,58.58663242338192,50
Bruninx,5,5.3401924900420505,12.836618876695402,18.106994486303385,33.7762252946236,93.31385669559495,27.341495092813574,20.885229585606474,50
Bruninx,10,1.627596187363405,6.43044278482904,9.069441160847383,14.541266658837962,34.07098296763613,10.666359474135112,6.4509954285217646,50
Bruninx,25,0.24226240879815306,1.4776744802736688,2.532116404673766,4.558086551286726,8.177620436401092,2.9950368876600693,1.996209708236088,50
Bruninx,50,0.03884770212225996,0.33220263337032274,0.7993031980716135,1.3467244790399968,4.649996337933603,1.0311345420059765,0.9891420732340079,50
IDDSR,1,101.03042957253214,230.44051431672972,319.261565780822,463.8370009357037,600.8554906241085,341.6569090815205,140.37629346235965,50
IDDSR,2,69.09887463858917,136.61202816448602,195.7406331350385,252.4365354738009,389.0936964805544,202.61938690527438,76.73448423508846,50
IDDSR,5,32.55123188912959,58.08858945188223,65.06226270310295,90.24639119625682,162.99416896497405,73.95645050043193,26.25656850996244,50
IDDSR,10,5.028889510329797,24.699081469516813,31.852037176542595,40.032800654068474,82.89297957390218,33.004557680499865,14.103504831446585,50
IDDSR,25,1.5102427087623767,3.965589995246567,6.212931841376509,7.399706366624222,14.15398306174648,6.098380051534137,2.8101389563183967,50
IDDSR,50,0.00465334271682003,0.33216009961231135,0.6668008910799125,1.9359127464854253,5.6438577312175005,1.2710865527992117,1.293283095027134,50
Morales,1,122.81077388696382,206.4270868215008,260.25812920230044,351.3168120998521,848.9298415650189,289.29864125800344,125.31859888873903,50
Morales,2,10.944361207121684,41.69608493645146,61.80999137910764,87.07472674350885,167.65700638644947,70.07044231942992,36.10938194441365,50
Morales,5,2.1708439650615894,9.70129368630391,14.93225236206645,22.117296779651276,58.679482586133645,16.96447013848429,10.138928911395158,50
Morales,10,1.1655042896712162,3.606452285640442,5.508073932108645,7.473654130004152,20.177977288961564,6.163950277098352,3.7540699247690745,50
Morales,25,0.09031438803862564,0.5048804470411368,0.9717937333057042,1.6049803997983176,5.288223488838779,1.2455274088369002,1.1489255205434121,50
Morales,50,5.00846369423356e-10,0.11732808755215803,0.24799737299054905,0.5310116347493324,1.647905344745679,0.36777465829003914,0.36485731629508916,50
BertsimasUnstable,1,2.011723551518223,7.079765229805048,10.191305416375767,15.04742147171853,32.54471055145673,11.257644037634341,6.016131352756725,50
BertsimasUnstable,2,0.8059778952564887,3.03810356874058,4.079553244327826,7.2989654219452245,26.26488195220266,5.747645662778527,4.807065883049344,50
BertsimasUnstable,5,0.23694344730183992,1.439356549227981,1.9555287294362393,2.6901480646463027,4.5398131977346745,2.0858463501250855,1.1641484680352472,50
BertsimasUnstable,10,0.16962345203547916,0.7694443504759303,1.5073380807099235,2.2721856395280158,3.909168389245376,1.6044090073862656,1.0101414511385651,50
BertsimasUnstable,25,0.15041195080548062,0.5601158978404417,0.9171486907220332,1.1848515038148075,3.909168389245376,1.0154959541604551,0.7421266147104223,50
BertsimasUnstable,50,0.0012734474560366614,0.12498860606152014,0.29889953315414075,0.55282134594837,1.1795261645514958,0.4065452962588433,0.3220010300016485,50
HybridMo,1,2.3429331307922174,7.716442875964618,11.106133398259704,17.680675200872695,46.781004917040114,13.236713086078446,8.248855290107645,50
HybridMo,2,1.1134739659499915,3.0090827863523613,4.8434216511044355,8.529205926941502,17.679096786058587,6.036254367871152,3.883002509115605,50
HybridMo,5,0.38376372344441,1.2524942496310707,2.0246473258693736,3.301482829196953,7.038452752765669,2.464988626401802,1.6202164213403223,50
HybridMo,10,0.265301908669415,0.7720868675553915,1.5968319317337736,2.1783294783293212,5.830394162281202,1.8205496858758505,1.3045050416884976,50
HybridMo,25,0.018006294706629986,0.3558948408604979,0.6693479543215318,1.3646092030265429,4.250972879295164,1.0123463877545336,0.9720226301642123,50
HybridMo,50,5.00846369423356e-10,0.11248139530398321,0.2588050295623724,0.545913469582236,1.6479053447457073,0.37263930362143965,0.36750355223832776,50

